New Particles Working Group Report of the Snowmass 2013 Community Summer Study

This report summarizes the work of the Energy Frontier New Physics working group of the 2013 Community Summer Study (Snowmass).

==> NewParticles/figures_2/mssm_data.txt <==

******* MSSM Lagrangian parameters *******

QED coupling 1/alpha_em(M_Z) =  1.2793E+02
Weinberg angle s_W^2 =  2.2265E-01
Z boson mass =  9.1188E+01
W boson mass =  8.0398E+01
QCD coupling alpha_s(M_Z) =  1.1720E-01

Higgs mixing parameter mu (complex)   =  9.8534E+02  0.0000E+00
Higgs soft mixing parameter m_{12}^2  = -6.4082E+02
Higgs soft masses m_{H_1}^2,m_{H_2}^2 = -9.5744E+05 -9.7497E+05

U(1)  gaugino mass (complex) = 3.0000E+03  0.0000E+00
SU(2) gaugino mass (complex) = 3.0000E+03  0.0000E+00
SU(3) gaugino mass (real)    = 3.0000E+03

Left slepton mass matrix, real part:
 9.00000E+06  0.00000E+00  0.00000E+00
 0.00000E+00  9.00000E+06  0.00000E+00
 0.00000E+00  0.00000E+00  9.00000E+06

Left slepton mass matrix, imaginary part:
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00

Right slepton mass matrix, real part:
 9.00000E+06  0.00000E+00  0.00000E+00
 0.00000E+00  9.00000E+06  0.00000E+00
 0.00000E+00  0.00000E+00  9.00000E+06

Right slepton mass matrix, imaginary part:
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00

Slepton LR mixing matrix, real part:
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00

Slepton LR mixing matrix, imaginary part:
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00

Left squark mass matrix, real part:
 9.00000E+06  0.00000E+00  0.00000E+00
 0.00000E+00  9.00000E+06  0.00000E+00
 0.00000E+00  0.00000E+00  1.28324E+06

Left squark mass matrix, imaginary part:
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00

Right up-squark mass matrix, real part:
 9.00000E+06  0.00000E+00  0.00000E+00
 0.00000E+00  9.00000E+06  0.00000E+00
 0.00000E+00  0.00000E+00  3.37824E+06

Right up-squark mass matrix, imaginary part:
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00

Right down-squark mass matrix, real part:
 9.00000E+06  0.00000E+00  0.00000E+00
 0.00000E+00  9.00000E+06  0.00000E+00
 0.00000E+00  0.00000E+00  9.00000E+06

Right down-squark mass matrix, imaginary part:
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00

Up-squark LR mixing matrix, real part:
-0.00000E+00 -0.00000E+00 -0.00000E+00
-0.00000E+00 -0.00000E+00 -0.00000E+00
-0.00000E+00 -0.00000E+00 -3.56210E+03

Up-squark LR mixing matrix, imaginary part:
-0.00000E+00 -0.00000E+00 -0.00000E+00
-0.00000E+00 -0.00000E+00 -0.00000E+00
-0.00000E+00 -0.00000E+00 -0.00000E+00

Down-squark LR mixing matrix, real part:
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00

Down-squark LR mixing matrix, imaginary part:
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00
 0.00000E+00  0.00000E+00  0.00000E+00

******* Particle masses in GeV: *******

** Fermion masses **
Charged lepton masses                 5.110E-04  1.057E-01  1.777E+00
Running u quark masses at m_t scale  2.210E-03  6.410E-01  1.732E+02
Running d quark masses at m_t scale  3.867E-03  5.193E-02  2.724E+00

** Higgs masses **
Tree level (H,h,A,H+):           1.008E+02  8.678E+01  9.687E+01  1.259E+02
1-loop, EPA approximation (H,h): 1.560E+02  9.497E+01

** Tree level SUSY masses **
Sneutrino masses    2.999E+03  2.999E+03  2.999E+03
Slepton masses      2.996E+03  3.000E+03  3.000E+03  3.000E+03  3.001E+03  3.005E+03
U squark masses     1.074E+03  1.888E+03  3.000E+03  3.000E+03  3.000E+03  3.000E+03
D squark masses     1.134E+03  3.000E+03  3.000E+03  3.000E+03  3.001E+03  3.001E+03
Chargino masses     9.842E+02  3.003E+03
Neutralino masses   9.830E+02  9.862E+02  3.000E+03  3.003E+03
Gluino mass         3.000E+03

